Automated Content Moderation Increases Adherence to Community Guidelines

Online social media platforms use automated moderation systems to remove or reduce the visibility of rule-breaking content. While previous work has documented the importance of manual content moderation, the effects of automated content moderation remain largely unknown. Here, in a large study of Facebook comments (n=412M), we used a fuzzy regression discontinuity design to measure the impact of automated content moderation on subsequent rule-breaking behavior (number of comments hidden/deleted) and engagement (number of additional comments posted). We found that comment deletion decreased subsequent rule-breaking behavior in shorter threads (20 or fewer comments), even among other participants, suggesting that the intervention prevented conversations from derailing. Further, the effect of deletion on the affected user's subsequent rule-breaking behavior was longer-lived than its effect on reducing commenting in general, suggesting that users were deterred from rule-breaking but not from commenting. In contrast, hiding (rather than deleting) content had small and statistically insignificant effects. Our results suggest that automated content moderation increases adherence to community guidelines.

==> imgs/data/tmpdff2.csv <==
,Unnamed: 0,acc_idx_all,acc_bwsleft_all,acc_bwsright_all,acc_outcome_all,acc_files_vals_all,acc_runvars_all,acc_fuzzyvars_all,acc_c_all,acc_q_all,acc_effects_all,acc_cilo_all,acc_cihi_all
0,1,4,0.0499898171424901,0.0293686093516071,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,0.013375565745805541,-0.08139499171304604,0.10814612320465711
1,2,3,0.0367099550969424,0.0358164075154131,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,0.012249740555363833,-0.09658515109516465,0.12108463220589231
2,3,2,0.0435123570888381,0.0286824822202017,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.151186545381627,-0.2631209955571785,-0.03925209520607552
3,4,1,0.0168173267502032,0.0267082509454146,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.04515839919421651,-0.19282960952558148,0.10251281113714844
4,5,4,0.04999973487854,0.04999973487854,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0067514845435065335,-0.033945387869390525,0.04744835695640359
5,6,3,0.04999973487854,0.0460514953009611,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.020092192287803713,-0.02000868586193697,0.0601930704375444
6,7,2,0.0232530897129427,0.0227315360761638,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,8.875135108972476e-05,-0.05946677951908479,0.05964428222126424
7,8,1,0.04999973487854,0.0407422812345947,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.015494711272958307,-0.025337203360624203,0.05632662590654082
8,9,4,0.0376742038861576,0.0316459318763071,intervened_befor,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.0077300139286610725,-0.06308138147309016,0.04762135361576801
9,10,3,0.0499996519088701,0.0357896884729701,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,0.02938113784454177,-0.018743086564436795,0.07750536225352034
10,11,2,0.0439200106334754,0.0380919544136547,intervened_after,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.11109425408629259,-0.16871833876988165,-0.05347016940270353
11,12,1,0.0499996519088701,0.0459860129158076,num_posts_after,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.011552685527825735,-0.058789054763159314,0.035683683707507845
12,13,4,0.04999982428551,0.0374113591986366,intervened_befor,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.0031273591560395247,-0.026021928458845708,0.019767210146766658
13,14,3,0.037856361037376995,0.0409569987380772,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.008467496195948542,-0.01641748390583765,0.03335247629773474
14,15,2,0.04999982428551,0.0325823449747572,intervened_after,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.018543747591097857,-0.004339175228033537,0.04142667041022925
15,16,1,0.0277637493455887,0.0372292548461669,num_posts_after,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.001654562967988514,-0.028868345575641025,0.025559219639663996
16,17,4,0.0236784644340789,0.0332514542228653,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,0.06247323074272719,-0.033946350244272394,0.15889281172972677
17,18,3,0.0302592846135163,0.0288040732328896,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,0.01475348976394042,-0.09466704620433809,0.12417402573221893
18,19,2,0.0357245724450241,0.0286801953106985,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.10138253568889555,-0.21010584498106982,0.007340773603278741
19,20,1,0.0190012501980453,0.027814849798526,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06789035867743737,-0.19591143351467968,0.06013071615980495
20,21,4,0.0155038984467023,0.0225336453850095,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.023658158184034217,-0.03155773499422871,0.07887405136229714
21,22,3,0.04999973487854,0.0344540757859808,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0014062643333486863,-0.03449553273967354,0.03730806140637091
22,23,2,0.0265067034893486,0.0284207217439047,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.007648233230068344,-0.039123856099426764,0.05442032255956345
23,24,1,0.0393843830228731,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.01713857221363601,-0.018877408745362992,0.05315455317263501
24,25,4,0.046901472485734,0.0353685959567038,intervened_befor,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.012903615316391802,-0.057278250874119085,0.03147102024133548
25,26,3,0.0305730250632559,0.0331410391256012,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,0.005865739760516617,-0.04239560106721916,0.05412708058825239
26,27,2,0.0474595485650565,0.032990600583806,intervened_after,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.11798086576957573,-0.16197774017570266,-0.0739839913634488
27,28,1,0.0499996519088701,0.0355932662124809,num_posts_after,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.030299541685483544,-0.07193891820594181,0.011339834834974728
28,29,4,0.0190189393362076,0.0239820216686315,intervened_befor,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.014367991052975428,-0.04202782570810909,0.013291843602158236
29,30,3,0.0437885774061154,0.0463805435325726,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.0075058577943863496,-0.026314756317250318,0.011303040728477619
30,31,2,0.0383689418848306,0.0334679029741341,intervened_after,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.011523148776244274,-0.009506787641932402,0.03255308519442095
31,32,1,0.04999982428551,0.0310079456128785,num_posts_after,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.012555978850902951,-0.03144114368041505,0.00632918597860915
32,33,4,0.0284038377097915,0.0261364128265179,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,0.031428251384637576,-0.060823813368603916,0.12368031613787907
33,34,3,0.0499898171424901,0.0485504912128897,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.009672905197510545,-0.08081330810265248,0.061467497707631394
34,35,2,0.0387422062297729,0.028583143776157997,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.1153427734917366,-0.2093766748612378,-0.021308872122235437
35,36,1,0.0499898171424901,0.0487324309813529,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.05638314683286033,-0.12944649386119705,0.01668020019547639
36,37,4,0.031735382161439,0.0396281128735808,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0015613067209577364,-0.035302654706326604,0.03842526814824208
37,38,3,0.0423108885883592,0.0341788438872981,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.006912813119794803,-0.027993602976721384,0.04181922921631099
38,39,2,0.04999973487854,0.04999973487854,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.01296479375199347,-0.018435789861182057,0.044365377365169
39,40,1,0.0432211943429969,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.02091355003287538,-0.01123435916372234,0.0530614592294731
40,41,4,0.0482659376496334,0.0362882131760834,intervened_befor,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,0.001286092476075005,-0.03637057663121397,0.03894276158336399
41,42,3,0.0383415705189228,0.0399047868978062,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.00733208474274312,-0.04543937738494144,0.030775207899455204
42,43,2,0.0370051095350909,0.0411857920150137,intervened_after,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.10299717016360771,-0.14122023623384072,-0.0647741040933747
43,44,1,0.0382601347636228,0.0364747025143387,num_posts_after,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06415783205700704,-0.10373033535304367,-0.0245853287609704
44,45,4,0.0186708102935404,0.0246695582839877,intervened_befor,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.012516502591799122,-0.03651164151956963,0.011478636335971383
45,46,3,0.0473442678329938,0.04999982428551,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.011098469523341717,-0.027012373901127373,0.00481543485444394
46,47,2,0.0480051677081469,0.04999982428551,intervened_after,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.003975047768801558,-0.011866602254824393,0.019816697792427507
47,48,1,0.04999982428551,0.0458486863208204,num_posts_after,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.011100650283797059,-0.02711589868204138,0.004914598114447263
48,49,4,0.0357135601961023,0.0268940197161251,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,0.05675303980421226,-0.025926628603996124,0.13943270821242065
49,50,3,0.02123064402789,0.0260298644298586,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.0069781818340358265,-0.1084234022345021,0.09446703856643045
50,51,2,0.0362317086495593,0.0275915797684099,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.12246479578392722,-0.21421079065346516,-0.03071880091438929
51,52,1,0.0251935691859084,0.0343025991837002,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06018006755561123,-0.14916152107519107,0.028801385963968612
52,53,4,0.0388095536804789,0.04999973487854,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0037185552915509727,-0.028424048829857333,0.03586115941295928
53,54,3,0.0361390336195638,0.0324905479823085,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.003619552840235095,-0.03315181768795876,0.04039092336842895
54,55,2,0.0293690137504412,0.0402750975429718,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.0028123345541237674,-0.038831545876616136,0.0332068767683686
55,56,1,0.0441849643740161,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.014300094068459702,-0.01677542214604962,0.04537561028296902
56,57,4,0.0499996519088701,0.037873589842868,intervened_befor,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,0.019083611784048046,-0.01181210165233381,0.0499793252204299
57,58,3,0.0369954831135515,0.0362703978434813,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.003970797577056533,-0.03767329175666575,0.029731696602552683
58,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.10819755510117701,-0.13926885154252552,-0.07712625865982851
59,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09344348868005303,-0.12300425934494566,-0.0638827180151604
60,61,4,0.0226282368667972,0.0254793166905858,intervened_befor,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.005574166164279817,-0.01411986729161897,0.025268199620178605
61,62,3,0.049999943494800005,0.0343983119549235,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.009060493608187031,-0.023168635616568352,0.005047648400194291
62,63,2,0.0210025634433014,0.0278819232945985,intervened_after,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.007661338669947407,-0.011790546643907537,0.02711322398380235
63,64,1,0.049999943494800005,0.0294241275929198,num_posts_after,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.00959622629481572,-0.023783192268793177,0.004590739679161739
64,65,8,0.0249057499223132,0.0333035115774701,intervened_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-0.0006953197344464618,-0.06672677588560127,0.06533613641670835
65,66,7,0.0216087911267844,0.0238689949388185,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-0.04624885267278643,-0.1114343125218626,0.01893660717628974
66,67,6,0.0136563558968988,0.0231253871249988,intervened_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,0.02237249563652438,-0.0639952997463861,0.10874029101943486
67,68,5,0.0173101216873096,0.0256474250430919,num_posts_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-0.0187362613883564,-0.10076560342699675,0.06329308065028397
68,69,4,0.04899652279562901,0.0318810204880197,intervened_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,0.0019071892564641625,-0.027994921432198838,0.03180929994512716
69,70,3,0.0281244601754484,0.0323132513416809,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.029710697827887676,-0.06544984748902752,0.006028451833252159
70,71,2,0.0206566549987804,0.0301009094365494,intervened_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.04866094909171455,-0.08519443772978588,-0.012127460453643206
71,72,1,0.0320744611355089,0.0380962808353679,num_posts_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.03725201943974732,-0.06736589474470092,-0.007138144134793717
72,73,8,0.0368219297429307,0.0383752245944456,intervened_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.013744235696078126,-0.03585798746049097,0.008369516068334717
73,74,7,0.04999955606461,0.0479457428719782,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.016578809988350207,-0.037107801639233134,0.003950181662532717
74,75,6,0.0241331787681114,0.034279025883427,intervened_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,0.008932263939858501,-0.018219792731911585,0.03608432061162859
75,76,5,0.049997566252382004,0.04999955606461,num_posts_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.004052967253473545,-0.02530832923439436,0.01720239472744727
76,77,4,0.0204786895231442,0.0322724395203433,intervened_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0022684158108829816,-0.013805071556172981,0.018341903177938945
77,78,3,0.0176409283615111,0.02238950273213,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.007416820608207017,-0.026728988925463444,0.01189534770904941
78,79,2,0.049999943494800005,0.049999943494800005,intervened_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0056938109386972455,-0.007653136354939782,0.019040758232334275
79,80,1,0.049999943494800005,0.0420990637542495,num_posts_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.005280732156648253,-0.007463966195875752,0.01802543050917226
80,81,8,0.024046906440459998,0.0319692395318858,intervened_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,0.0054736927514855704,-0.06140834214044165,0.07235572764341279
81,82,7,0.0142494076556412,0.0213224590183205,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,-0.02194914881132949,-0.0764706594045404,0.032572361781881415
82,83,6,0.0105124524888672,0.0193157557296113,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,0.03563829565283559,-0.04752037750125357,0.11879696880692475
83,84,5,0.0110921530971163,0.0176272683591225,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,0.024524754563715306,-0.04709241362368416,0.09614192275111477
84,85,4,0.0499992346763601,0.0499992346763601,intervened_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,0.005755421955130418,-0.02201318208282106,0.0335240259930819
85,86,3,0.0237764121549475,0.0303797934211568,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.024333020422599837,-0.061956728533702043,0.013290687688502372
86,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.058372558754555715,-0.0983122978876248,-0.018432819621486636
87,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06891301998898634,-0.11111954166600058,-0.026706498311972103
88,89,8,0.019177847634563,0.0270309218955248,intervened_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.004729104777182545,-0.0328481984797381,0.023389988925373008
89,90,7,0.0390045426533288,0.0438323785789594,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.01840162341087702,-0.04062449078865044,0.003821243966896405
90,91,6,0.0223876436491182,0.0310386248017178,intervened_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,0.01062479093954356,-0.01835268457936392,0.03960226645845104
91,92,5,0.04999955606461,0.0299066861677832,num_posts_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.003468940918335401,-0.02626993985352388,0.019332058016853077
92,93,4,0.0216548879283893,0.0312143353682046,intervened_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0023042986886112893,-0.013912296382361286,0.018520893759583865
93,94,3,0.0186405345877935,0.0247268758038457,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.010330538246583025,-0.028742676676196146,0.008081600183030096
94,95,2,0.0467361494058942,0.0458963663128038,intervened_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.002670504176159494,-0.011253829741102636,0.016594838093421625
95,96,1,0.0315792075195638,0.0348056922306879,num_posts_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.004152483485973586,-0.011136866310011881,0.019441833281959052


==> imgs/data/tmpdff2_not_norm.csv <==
,Unnamed: 0,acc_idx_all,acc_bwsleft_all,acc_bwsright_all,acc_outcome_all,acc_files_vals_all,acc_runvars_all,acc_fuzzyvars_all,acc_c_all,acc_q_all,acc_effects_all,acc_cilo_all,acc_cihi_all
0,1,4,0.0499898171424901,0.0293686093516071,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,0.020971063129948675,-0.12761624757576387,0.16955837383566122
1,2,3,0.0367099550969424,0.0358164075154131,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,2.0127562894629136,-15.869917363169627,19.895429942095454
2,3,2,0.0435123570888381,0.0286824822202017,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.2773283514625424,-0.48265480072283784,-0.07200190220224703
3,4,1,0.0168173267502032,0.0267082509454146,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes28.csv,vnimax_first,b_deleted_first,0.8725,q0,-9.842165667758309,-42.026754633973745,22.342423298457128
4,5,4,0.04999973487854,0.04999973487854,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.009287249979239576,-0.04669481219331102,0.06526931215179017
5,6,3,0.04999973487854,0.0460514953009611,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,3.834443198860754,-3.818506627985766,11.487393025707274
6,7,2,0.0232530897129427,0.0227315360761638,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.00016835494458611322,-0.11280421361449133,0.11314092350366356
7,8,1,0.04999973487854,0.0407422812345947,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,3.918091503368032,-6.406926818953803,14.243109825689867
8,9,4,0.0376742038861576,0.0316459318763071,intervened_befor,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.008019381751802612,-0.06544279015995144,0.04940402665634622
9,10,3,0.0499996519088701,0.0357896884729701,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,3.679798340013349,-2.3474509119344207,9.707047591961118
10,11,2,0.0439200106334754,0.0380919544136547,intervened_after,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.19165043777210666,-0.2910586488149014,-0.09224222672931194
11,12,1,0.0499996519088701,0.0459860129158076,num_posts_after,~/pred_thresh_data/users_vni_deleted_all28.csv,vnimax_first,b_deleted_first,0.8725,q0,-1.9884745355234372,-10.11890595322795,6.141956882181075
12,13,4,0.04999982428551,0.0374113591986366,intervened_befor,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.0028598202232057446,-0.02379580775354972,0.018076167307138232
13,14,3,0.037856361037376995,0.0409569987380772,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,1.3044650272715899,-2.5292049851960496,5.138135039739229
14,15,2,0.04999982428551,0.0325823449747572,intervened_after,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.03199707296146759,-0.0074872085958644155,0.07148135451879958
15,16,1,0.0277637493455887,0.0372292548461669,num_posts_after,~/pred_thresh_data/users_vni_hidden_all28.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.34990924611770424,-6.1051173224619655,5.405298830226557
16,17,4,0.0236784644340789,0.0332514542228653,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,0.0862718953851509,-0.046877933830493046,0.21942172460079484
17,18,3,0.0302592846135163,0.0288040732328896,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,1.940376521536109,-12.450594181639099,16.331347224711315
18,19,2,0.0357245724450241,0.0286801953106985,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.16612366672206313,-0.3442757979051411,0.012028464461014854
19,20,1,0.0190012501980453,0.027814849798526,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes21.csv,vnimax_first,b_deleted_first,0.8725,q0,-11.070396179632553,-31.945879022913086,9.80508666364798
20,21,4,0.0155038984467023,0.0225336453850095,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.02870738698266173,-0.038292926428272714,0.09570770039359618
21,22,3,0.04999973487854,0.0344540757859808,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.21429175103639864,-5.256556636164596,5.685140138237394
22,23,2,0.0265067034893486,0.0284207217439047,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.012935328302239313,-0.06616952018457273,0.09204017678905135
23,24,1,0.0393843830228731,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,3.3014650015966254,-3.6364233564350377,10.23935335962829
24,25,4,0.046901472485734,0.0353685959567038,intervened_befor,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.011752283825126053,-0.052167570465655545,0.02866300281540344
25,26,3,0.0305730250632559,0.0331410391256012,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,0.5688443397975789,-4.1114162380364485,5.249104917631606
26,27,2,0.0474595485650565,0.032990600583806,intervened_after,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.19638932754240646,-0.2696259199527686,-0.12315273513204433
27,28,1,0.0499996519088701,0.0355932662124809,num_posts_after,~/pred_thresh_data/users_vni_deleted_all21.csv,vnimax_first,b_deleted_first,0.8725,q0,-3.9502768672811044,-9.378975015372951,1.4784212808107426
28,29,4,0.0190189393362076,0.0239820216686315,intervened_befor,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.011299605144534652,-0.03305248686712035,0.010453276578051042
29,30,3,0.0437885774061154,0.0463805435325726,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.8769153736452608,-3.0743740423165793,1.3205432950260576
30,31,2,0.0383689418848306,0.0334679029741341,intervened_after,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.017702759394958356,-0.014605068242276122,0.050010587032192834
31,32,1,0.04999982428551,0.0310079456128785,num_posts_after,~/pred_thresh_data/users_vni_hidden_all21.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-1.984547910845663,-4.969461700000615,1.0003658783092892
32,33,4,0.0284038377097915,0.0261364128265179,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,0.03581952853449355,-0.06932235242372013,0.14096140949270725
33,34,3,0.0499898171424901,0.0485504912128897,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.9061412832138558,-7.570453055183183,5.758170488755471
34,35,2,0.0387422062297729,0.028583143776157997,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.154836181063442,-0.2810673244443921,-0.02860503768249187
35,36,1,0.0499898171424901,0.0487324309813529,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes14.csv,vnimax_first,b_deleted_first,0.8725,q0,-6.107570497930396,-14.021984074597395,1.806843078736601
36,37,4,0.031735382161439,0.0396281128735808,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0015618817017735154,-0.03531565557863416,0.038439418982181194
37,38,3,0.0423108885883592,0.0341788438872981,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.7656582317812308,-3.1005514231268227,4.631867886689284
38,39,2,0.04999973487854,0.04999973487854,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.01735826847448063,-0.024683261151000266,0.05939979809996153
39,40,1,0.0432211943429969,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,2.6767485079976723,-1.437898113060574,6.7913951290559185
40,41,4,0.0482659376496334,0.0362882131760834,intervened_befor,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,0.0010251141197139546,-0.028990132779231303,0.031040361018659212
41,42,3,0.0383415705189228,0.0399047868978062,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.5449224032331585,-3.3770660862178694,2.2872212797515523
42,43,2,0.0370051095350909,0.0411857920150137,intervened_after,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.14384154035116392,-0.19722227587762714,-0.0904608048247007
43,44,1,0.0382601347636228,0.0364747025143387,num_posts_after,~/pred_thresh_data/users_vni_deleted_all14.csv,vnimax_first,b_deleted_first,0.8725,q0,-5.722130291128792,-9.251536016754681,-2.1927245655029024
44,45,4,0.0186708102935404,0.0246695582839877,intervened_befor,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.00850945044228446,-0.024822749150302144,0.007803848265733222
45,46,3,0.0473442678329938,0.04999982428551,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.9724863361658436,-2.3669177512286366,0.42194507889694965
46,47,2,0.0480051677081469,0.04999982428551,intervened_after,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.005058308044597837,-0.015100429765557602,0.025217045854753276
47,48,1,0.04999982428551,0.0458486863208204,num_posts_after,~/pred_thresh_data/users_vni_hidden_all14.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-1.1884461115377007,-2.903053742410215,0.5261615193348137
48,49,4,0.0357135601961023,0.0268940197161251,intervened_befor,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,0.04787789411967491,-0.021872174309993747,0.11762796254934357
49,50,3,0.02123064402789,0.0260298644298586,num_posts_befor,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.36858658882374584,-5.726908947001202,4.98973576935371
50,51,2,0.0362317086495593,0.0275915797684099,intervened_after,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.10704501016944246,-0.18723908464525313,-0.02685093569363177
51,52,1,0.0251935691859084,0.0343025991837002,num_posts_after,~/pred_thresh_data/users_vni_deleted_strikes7.csv,vnimax_first,b_deleted_first,0.8725,q0,-3.369719301409873,-8.352141780662585,1.612703177842838
52,53,4,0.0388095536804789,0.04999973487854,intervened_befor,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0027176947919183014,-0.020773629383963984,0.026209018967800587
53,54,3,0.0361390336195638,0.0324905479823085,num_posts_befor,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.230900835976513,-2.1148420139943065,2.5766436859473325
54,55,2,0.0293690137504412,0.0402750975429718,intervened_after,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.0024590892797409225,-0.03395408204224039,0.029035903482758543
55,56,1,0.0441849643740161,0.04999973487854,num_posts_after,~/pred_thresh_data/users_vni_hidden_strikes7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.9478469293977696,-1.1119180261633956,3.007611884958935
56,57,4,0.0499996519088701,0.037873589842868,intervened_befor,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,0.013217882572905681,-0.008181416303503164,0.03461718144931453
57,58,3,0.0369954831135515,0.0362703978434813,num_posts_befor,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.1862379691220326,-1.7669491356795777,1.3944731974355125
58,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.11727799950048334,-0.15095694432629694,-0.08359905467466974
59,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-4.554307593912995,-5.995059049393622,-3.113556138432368
60,61,4,0.0226282368667972,0.0254793166905858,intervened_befor,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0032559043119086972,-0.008247500243798382,0.014759308867615777
61,62,3,0.049999943494800005,0.0343983119549235,num_posts_befor,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.5007899539673986,-1.2805726117844076,0.2789927038496105
62,63,2,0.0210025634433014,0.0278819232945985,intervened_after,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.007419817975870213,-0.011418854289367536,0.026258490241107962
63,64,1,0.049999943494800005,0.0294241275929198,num_posts_after,~/pred_thresh_data/users_vni_hidden_all7.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.567562725818334,-1.4066418421222844,0.27151639048561627
64,65,8,0.0249057499223132,0.0333035115774701,intervened_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-0.0046888784054530674,-0.4499710320623135,0.44059327525140735
65,66,7,0.0216087911267844,0.0238689949388185,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-20.34402778525873,-49.01792410384118,8.329868533323719
66,67,6,0.0136563558968988,0.0231253871249988,intervened_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,1.386734998352864,-3.966679593135667,6.740149589841395
67,68,5,0.0173101216873096,0.0256474250430919,num_posts_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q1,-34.033709875971,-183.03690589025922,114.96948613831722
68,69,4,0.04899652279562901,0.0318810204880197,intervened_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,0.000911036519530839,-0.01337276607444096,0.015194839113502638
69,70,3,0.0281244601754484,0.0323132513416809,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.15275121083096366,-0.3364964199250814,0.030993998263154104
70,71,2,0.0206566549987804,0.0301009094365494,intervened_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.8756086406441081,-1.532994879945792,-0.21822240134242432
71,72,1,0.0320744611355089,0.0380962808353679,num_posts_after,~/pred_thresh_data/threads_vni_deleted_nop.csv,vnimax_first,b_deleted_first,0.8725,q0,-7.405792449821263,-13.392504411314707,-1.4190804883278192
72,73,8,0.0368219297429307,0.0383752245944456,intervened_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.06254133657429328,-0.1631670550648538,0.03808438191626724
73,74,7,0.04999955606461,0.0479457428719782,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-17.140904998316728,-38.365920294697574,4.084110298064118
74,75,6,0.0241331787681114,0.034279025883427,intervened_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,0.24112412812743855,-0.4918385379922111,0.9740867942470882
75,76,5,0.049997566252382004,0.04999955606461,num_posts_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-10.944552805025069,-68.34211292365717,46.45300731360703
76,77,4,0.0204786895231442,0.0322724395203433,intervened_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0007493547771147968,-0.004560405667011316,0.00605911522124091
77,78,3,0.0176409283615111,0.02238950273213,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.038827006060330405,-0.13992607746793978,0.06227206534727897
78,79,2,0.049999943494800005,0.049999943494800005,intervened_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.04865725966486689,-0.06540094971219595,0.16271546904192974
79,80,1,0.049999943494800005,0.0420990637542495,num_posts_after,~/pred_thresh_data/threads_vni_hidden_nop.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.9277994050837322,-1.3113831928419595,3.166982003009424
80,81,8,0.024046906440459998,0.0319692395318858,intervened_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,0.03822766610064221,-0.4288690844973834,0.5053244166986679
81,82,7,0.0142494076556412,0.0213224590183205,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,-11.87112997170334,-41.3589221429246,17.61666219951792
82,83,6,0.0105124524888672,0.0193157557296113,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,2.267656894766475,-3.023711142887958,7.559024932420908
83,84,5,0.0110921530971163,0.0176272683591225,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q1,43.215692753027724,-82.98273782646767,169.4141233325231
84,85,4,0.0499992346763601,0.0499992346763601,intervened_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,0.0027629764600896056,-0.010567757565117668,0.01609371048529688
85,86,3,0.0237764121549475,0.0303797934211568,num_posts_befor,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.1251428650980273,-0.318638721630055,0.06835299143400042
86,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.9463447094968309,-1.5938537725546027,-0.29883564643905913
87,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-13.16334296974901,-21.22537421563994,-5.10131172385808
88,89,8,0.019177847634563,0.0270309218955248,intervened_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-0.02106197549096933,-0.146295754460628,0.10417180347868935
89,90,7,0.0390045426533288,0.0438323785789594,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-18.161367347811392,-40.09408757354418,3.7713528779213945
90,91,6,0.0223876436491182,0.0310386248017178,intervened_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,0.285036714768367,-0.492356880190177,1.062430309726911
91,92,5,0.04999955606461,0.0299066861677832,num_posts_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q1,-8.899830416822624,-67.39751851088124,49.597857677236
92,93,4,0.0216548879283893,0.0312143353682046,intervened_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.0007645629826219524,-0.004616079881373552,0.006145205846617457
93,94,3,0.0186405345877935,0.0247268758038457,num_posts_befor,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,-0.05408757082214066,-0.15048795360249856,0.042312811958217234
94,95,2,0.0467361494058942,0.0458963663128038,intervened_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.022777881629790997,-0.09598876647043447,0.14154452973001647
95,96,1,0.0315792075195638,0.0348056922306879,num_posts_after,~/pred_thresh_data/threads_vni_hidden_all.csv,vnimax_first,b_hidden_first,0.37200000000000005,q0,0.7183288454258445,-1.9265416335153138,3.363199324367003


==> imgs/data/tmpdff2_th.csv <==
,Unnamed: 0,acc_idx_all,acc_bwsleft_all,acc_bwsright_all,acc_outcome_all,acc_files_vals_all,acc_runvars_all,acc_fuzzyvars_all,acc_c_all,acc_q_all,acc_effects_all,acc_bdwdelta,acc_cilo_all,acc_cihi_all
0,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09834040096777841,-0.01,-0.14532848467785123,-0.05135231725770558
1,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09857701885008835,-0.0075,-0.1438968835159334,-0.053257154184243295
2,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09876796840202434,-0.005,-0.14257704985342473,-0.05495888695062394
3,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09713753604844838,-0.0025,-0.13956428982602975,-0.05471078227086701
4,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09451536531710095,0.0,-0.1356896342306516,-0.05334109640355027
5,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09273687667556954,0.0025,-0.13279441210296364,-0.05267934124817544
6,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.0905384301835497,0.005,-0.12959783016130655,-0.05147903020579286
7,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08934370131575559,0.0075,-0.1275690978700154,-0.051118304761495745
8,59,2,0.0445405667107568,0.035944383841829,intervened_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.0883269743460898,0.01,-0.1259067061286985,-0.05074724256348109
9,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08789172468212236,-0.01,-0.13342147635383234,-0.042361973010412404
10,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08965508663033267,-0.0075,-0.13382376940388463,-0.045486403856780724
11,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09083185135708727,-0.005,-0.133742194010403,-0.04792150870377153
12,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09194634219987613,-0.0025,-0.13369092980047365,-0.05020175459927861
13,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09270624848512238,0.0,-0.13337493936773046,-0.05203755760251431
14,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09346302500706982,0.0025,-0.13325174551175034,-0.0536743045023893
15,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09341701868044827,0.005,-0.1325093265097027,-0.05432471085119385
16,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09297452761740649,0.0075,-0.1314487836984108,-0.054500271536402176
17,60,1,0.0499996519088701,0.0412136590106945,num_posts_after,~/pred_thresh_data/users_vni_deleted_all7.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09239908531448815,0.01,-0.13032465128743584,-0.05447351934154046
18,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08860138638009982,-0.01,-0.1423747399598444,-0.034828032800355235
19,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08062901163378146,-0.0075,-0.12990279335798496,-0.03135522990957796
20,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.07277216786514036,-0.005,-0.1182613461606086,-0.027282989569672123
21,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06566781027860863,-0.0025,-0.1081629128315903,-0.023172707725626962
22,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.058372558754555715,0.0,-0.0983122978876248,-0.018432819621486636
23,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.05158752143751717,0.0025,-0.08930919910618328,-0.013865843768851069
24,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.046953619714059695,0.005,-0.0828429499154213,-0.011064289512698097
25,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.04224008403707431,0.0075,-0.07652834622874072,-0.007951821845407915
26,87,2,0.0174162662345563,0.0260887147391685,intervened_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.03780436725381135,0.01,-0.07066207684962769,-0.004946657657995006
27,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.09088728723827597,-0.01,-0.14680823429210127,-0.034966340184450675
28,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.08482578582813166,-0.0075,-0.1357851217211634,-0.03386644993509994
29,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.07736160560000073,-0.005,-0.12473516403018955,-0.02998804716981191
30,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.07416428056365353,-0.0025,-0.1186931382817021,-0.029635422845604956
31,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06891301998898634,0.0,-0.11111954166600058,-0.026706498311972103
32,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.06387185574314672,0.0025,-0.10393238404689317,-0.02381132743940026
33,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.05929471735085783,0.005,-0.09739787053670651,-0.021191564165009148
34,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.0548174492773856,0.0075,-0.09115305464117768,-0.01848184391359351
35,88,1,0.0157332256571799,0.0252042595137938,num_posts_after,~/pred_thresh_data/threads_vni_deleted_all.csv,vnimax_first,b_deleted_first,0.8725,q0,-0.050429453628932135,0.01,-0.08517580298888056,-0.01568310426898372

